Parallel Binary Code Analysis

Binary code analysis is widely used to assess a program's correctness, performance, and provenance. Binary analysis applications often construct control flow graphs, analyze data flow, and use debugging information to understand how machine code relates to source lines, inlined functions, and data types. To date, binary analysis has been single-threaded, which is too slow for applications such as performance analysis and software forensics, where it is becoming common to analyze binaries that are gigabytes in size and in large batches that contain thousands of binaries. This paper describes our design and implementation for accelerating the task of constructing control flow graphs (CFGs) from binaries with multithreading. Existing research focuses on addressing challenging code constructs encountered during constructing CFGs, including functions sharing code, jump table analysis, non-returning functions, and tail calls. However, existing analyses do not consider the complex interactions between concurrent analysis of shared code, making it difficult to extend existing serial algorithms to be parallel. A systematic methodology to guide the design of parallel algorithms is essential. We abstract the task of constructing CFGs as repeated applications of several core CFG operations regarding to creating functions, basic blocks, and edges. We then derive properties among CFG operations, including operation dependency, commutativity, monotonicity. These operation properties guide our design of a new parallel analysis for constructing CFGs. We achieved as much as 25$\times$ speedup for constructing CFGs on 64 hardware threads. Binary analysis applications are significantly accelerated with the new parallel analysis: we achieve 8$\times$ for a performance analysis tool and 7$\times$ for a software forensic tool with 16 hardware threads.

==> data/ares/ares.3.17.149.0227-Sat_Aug__3_19_53_16_PDT_2019.raw.tsv <==
threads	rep	time
1	0	246.660000
1	1	236.100000
1	2	236.220000
1	3	236.030000
1	4	236.160000
1	5	243.350000
1	6	236.240000
1	7	236.480000
1	8	236.370000
1	9	236.070000
2	0	131.940000
2	1	132.910000
2	2	130.820000
2	3	130.240000
2	4	132.130000
2	5	132.700000
2	6	129.820000
2	7	132.920000
2	8	132.370000
2	9	130.360000
4	0	73.520000
4	1	73.520000
4	2	77.010000
4	3	74.820000
4	4	73.080000
4	5	75.540000
4	6	75.310000
4	7	72.910000
4	8	76.210000
4	9	75.700000
8	0	43.940000
8	1	44.060000
8	2	44.750000
8	3	44.470000
8	4	44.370000
8	5	43.980000
8	6	44.370000
8	7	43.950000
8	8	43.600000
8	9	44.170000
16	0	30.020000
16	1	30.920000
16	2	30.680000
16	3	30.270000
16	4	30.400000
16	5	30.770000
16	6	30.380000
16	7	30.360000
16	8	30.470000
16	9	30.170000


==> data/ares/ares.3.17.149.0227-Sat_Aug__3_19_53_16_PDT_2019.tsv <==
threads	avg	sd	spdup
1	237.968000	3.792428	1.000000
2	131.621000	1.193384	1.807979
4	74.762000	1.425294	3.183007
8	44.166000	0.330091	5.388036
16	30.444000	0.276373	7.816581


==> data/camellia/links-Mon_Aug__5_13_05_15_CDT_2019.raw.tsv <==
threads	rep	time
1	0	121.060000
1	1	118.580000
1	2	120.030000
1	3	120.900000
1	4	120.220000
1	5	120.480000
1	6	122.350000
1	7	121.490000
1	8	121.040000
1	9	123.510000
2	0	73.940000
2	1	70.730000
2	2	70.140000
2	3	72.380000
2	4	71.020000
2	5	72.030000
2	6	71.160000
2	7	71.230000
2	8	71.730000
2	9	70.160000
4	0	43.990000
4	1	44.130000
4	2	43.240000
4	3	42.950000
4	4	43.650000
4	5	42.280000
4	6	42.430000
4	7	42.650000
4	8	42.290000
4	9	41.710000
8	0	28.260000
8	1	28.520000
8	2	28.720000
8	3	29.580000
8	4	29.500000
8	5	29.510000
8	6	30.280000
8	7	28.890000
8	8	29.550000
8	9	29.570000
16	0	24.640000
16	1	24.640000
16	2	25.630000
16	3	25.010000
16	4	24.850000
16	5	24.650000
16	6	25.330000
16	7	25.300000
16	8	25.300000
16	9	24.940000


==> data/camellia/links-Mon_Aug__5_13_05_15_CDT_2019.tsv <==
threads	avg	sd	spdup
1	120.966000	1.335100	1.000000
2	71.452000	1.139969	1.692969
4	42.932000	0.804664	2.817619
8	29.238000	0.615933	4.137287
16	25.029000	0.347257	4.833034

